SequentialSamplingModels.jl: Simulating and Evaluating Cognitive Models of Response Times in Julia

Sequential sampling models (SSMs) are a widely used framework describing decision-making as a stochastic, dynamic process of evidence accumulation. SSMs popularity across cognitive science has driven the development of various software packages that lower the barrier for simulating, estimating, and comparing existing SSMs. Here, we present a software tool, SequentialSamplingModels.jl (SSM.jl), designed to make SSM simulations more accessible to Julia users, and to integrate with the Julia ecosystem. We demonstrate the basic use of SSM.jl for simulation, plotting, and Bayesian inference.

==> paper.yml <==
title: "SequentialSamplingModels.jl: Simulating and Evaluating Cognitive Models of Response Times in Julia"
keywords:
  - cognitive models
  - response time
  - sequential sampling models
  - evidence accumulation
  - decision-making

authors:
  - name: Kianté Fernandez
    orcid: 0000-0002-8493-880X
    affiliation: 1
  - name: Dominique Makowski
    orcid: 0000-0001-5375-9967
    affiliation: 2
  - name: Christopher Fisher
    orcid: 0000-0003-3728-4425
    affiliation: 3
affiliations:
  - name: Department of Psychology, University of California, Los Angeles
    index: 1
  - name: School of Psychology, University of Sussex, Brighton, UK
    index: 2
  - name: Parallax Advanced Research
    index: 3
date: 7 November 2024
bibliography: ref.bib

